A Face-Upwinded Spectral Element Method

We present a new high-order accurate discretisation on unstructured meshes of quadrilateral elements. Our Face Upwinded Spectral Element (FUSE) method uses the same node distribution as a high-order continuous Galerkin (CG) method, but with a particular choice of node locations within each element and an upwinded stencil on the face nodes. This results in a number of benefits, including fewer degrees of freedom and straight-forward integration with CG. We present the derivation of the scheme and the analysis of its properties, in particular showing stability using von Neumann analysis. We show numerical evidence for its accuracy and efficiency on multiple classes of problems including convection-dominated flows, Poisson's equation, and the incompressible Navier-Stokes equations.

==> circpoi2d.txt <==
n	p3
0	0.00791211233805544
1	0.000472127802587652
2	3.11332686937782E-05
3	3.47475789408414E-06

==> conv1d_cfl.txt <==
n2	p2fuse	p1dg	n3	p3fuse	p2dg	n4	p4fuse	p3dg
16	32	48	24	61.2836294325248	94.7388449064390	32	98.3618802225553	153.255049721242
32	64	96	48	122.5672588650500	189.477689812878	64	196.72376044511	306.510099442484
64	128	192	96	245.1345177301	378.955379625755	128	393.447520890222	613.020198884967
128	256	384	192	490.269035460199	757.910759251511	256	786.895041780438	1226.04039776994

==> conv1d_comp.txt <==
n2	p2fuse	p1dg	n3	p3fuse	p2dg	n4	p4fuse	p3dg
16	0.449712785364782	0.405220320075609	24	0.151350733000887	0.119974676978693	32	0.0337042932975217	0.0145739440676975
32	0.249783245631571	0.188990287242551	48	0.0307148347134342	0.0147616914223395	64	0.00144112777779015	0.00141860329271304
64	0.118393382541781	0.0515670643076065	96	0.00277970965440344	0.00177969744799622	128	3.25878483752318E-05	0.000129112025983535
128	0.0381213015478457	0.00986862514977094	192	0.000177846268930359	0.000248267289895465	256	6.16178636558828E-07	8.86114139253547E-06

==> conv2d_spin_p3.txt <==
n	bad_p3	std_p3
0	0.338209364500434	0.433096159147526
1	0.153814416459543	0.155054652837547
2	0.0209052669422207	0.0218415922105952
3	0.00185682673148757	0.00174323246929176

==> euler1d_comp.txt <==
n2   p2fuse   p1dg   n3   p3fuse   p2dg   n4   p4fuse   p3dg   n5   p5fuse   p4dg
40.0   0.525769   0.228   60.0   0.0357814   0.0193   80.0   0.00348774   0.00296   100.0   0.000368931   0.00021
80.0   0.198043   0.0498   120.0   0.00473178   0.00249   160.0   0.000132353   0.00014   200.0   3.89844e-6   1.2e-5
160.0   0.062191   0.00926   240.0   0.000369482   0.000309   320.0   2.92246e-6   8.99e-6   400.0   3.94326e-8   4.99e-7
320.0   0.0168809   0.00185   480.0   2.42283e-5   3.99e-5   640.0   6.07524e-8   5.99e-7   800.0   NaN   NaN
640.0   0.00429646   0.000407   960.0   NaN   NaN   1280.0   NaN   NaN   1600.0   NaN   NaN


==> poi1d_cfl.txt <==
n2	p2fuse	p1dg	n3	p3fuse	p2dg	n4	p4fuse	p3dg
16	1024	2304.0	24	6031.95031007976	9488.53053814626	32	19776.7420484454	28090.0329883918
32	4096.00000000000	9215.99999999999	48	24127.801240319	37954.122152585	64	79106.9681937817	112360.131953568
64	16384	36864	96	96511.2049612762	151816.48861034	128	316427.872775126	449440.52781427
128	65536.0000000001	147456	192	386044.819845105	607265.954441359	256	1.2657114911005E+06	1.79776211125709E+06

==> poi1d_comp.txt <==
n2	p2fuse	p1dg	n3	p3fuse	p2dg	n4	p4fuse	p3dg
16	0.166056550447205	0.110558592375061	24	0.0121450595588	0.0303261804619024	32	0.000640055866904632	0.00528817683055083
32	0.0464803656509278	0.042709564663113	48	0.000835732445865212	0.00433841849467309	64	2.22885841332232E-05	0.000416096566318691
64	0.011871549784491	0.0116582880566578	96	5.39943452431135E-05	0.000534497823582614	128	7.21429094241444E-07	2.6846551397508E-05
128	0.00298173060004658	0.0029693514636433	192	3.40401675669177E-06	6.56873879298914E-05	256	2.26478344966807E-08	1.67272643847305E-06

==> poi_p2.txt <==
x	y 
0	0
16	4.15032591627451E-16

==> poi_p3.txt <==
x	y 
0	0
94.2492235949963	0.0

==> poi_p4.txt <==
x	y 
0	0
309.011460244321	-8.80457714385902E-16

==> taylor_green.txt <==
n	structured_p	structured_x
0	0.276390234210931	0.03657759344363832
1	0.01913777030934447	0.002327034079789858
2	0.0002781352341817866	0.000019379386614272307
3	2.6657209369572053e-5	1.8570279263244312e-6

==> vonneumann_gl_p3.txt <==
real_legendre_p3	imag_legendre_p3
1.15741355444928E-15	-1.8623467512642E-16
1.5690151511537E-15	2.05034283571618E-16
2.52063728874699E-11	0.0634665173013422
1.61221573107034E-09	0.126933006056687
1.83434290562017E-08	0.190399324073886
1.02901375525631E-07	0.253865104174234
3.91726076678304E-07	0.317329647465654
1.16669520082414E-06	0.380791823537015
2.93294373257774E-06	0.44424997986997
6.51163213879753E-06	0.507701862730547
1.31461326620967E-05	0.571144551730585
2.46197366856787E-05	0.634574410123033
4.33826017265005E-05	0.697987052698437
7.2685270455635E-05	0.761377332868997
0.000116715728189368	0.824739350150402
0.000180736645804354	0.88806647877673
0.000271219211869479	0.951351417613437
0.000395969821272676	1.01458626088105
0.000564245885376614	1.07776258849116
0.000786857183111317	1.1408715740585
0.00107624949569651	1.20390410793024
0.00144656776123413	1.26685093190946
0.0019136966355876	1.32970278179321
0.00249527712609403	1.39245053343629
0.00321069883456763	1.45508534782713
0.00408106825575651	1.5175988106417
0.00512915447223597	1.57998306193295
0.00637931441074839	1.64223091200654
0.0078574005284286	1.70433594010265
0.00959065434006411	1.76629257320902
0.0116075895528705	1.82809614312519
0.0139378687324093	1.88974292072702
0.0166121773864135	1.95123012719521
0.0196620991410184	2.01255592272356
0.0231199953248988	2.07371937387507
0.0270188918076128	2.13472040128281
0.031392375397664	2.1955597097806
0.0362745015322351	2.25623870329727
0.041699714418372	2.31675938696161
0.0477027802438252	2.37712425886056
0.0543187335859979	2.43733619378873
0.0615828367244101	2.49739832114663
0.0695305512129518	2.55731389890962
0.078197520794834	2.61708618532187
0.0876195645422786	2.6767183096874
0.097832678968403	2.73621314335004
0.108873047781526	2.79557317168681
0.120777057922749	2.85480036769509
0.133581320536138	2.91389606753671
0.147322695557734	2.97286084821708
0.16203831866649	3.03169440742302
0.177765629409522	3.09039544542135
0.194542399389835	3.14896154882696
0.212406759481999	3.2073890759839
0.23139722511639	3.26567304366167
0.251552718743183	3.32380701474938
0.272912588651204	3.38178298662918
0.295516623373612	3.43959127992533
0.319405060961264	3.49722042735373
0.34461859244621	3.55465706243646
0.371198358852231	3.61188580789571
0.399185941137671	3.66888916359897
0.428623342478867	3.72564739399217
0.45955296232145	3.78213841502834
0.492017561642849	3.83833768067507
0.526060218883738	3.89421806916466
0.561724276020028	3.94974976923544
0.599053274261815	4.0049001667005
0.638090878882558	4.05963373177182
0.678880792701552	4.11391190766103
0.721466657767464	4.16769300107479
0.765891944820217	4.22093207531993
0.812199830145016	4.2735808468331
0.860433059475727	4.32558758604834
0.910633798656732	4.37689702361512
0.962843470833023	4.42745026307675
1.01710258000825	4.47718470121389
1.07345052089041	4.52603395734908
1.13192537503455	4.57392781299409
1.19256369339193	4.62079216330141
1.25540026548443	4.66654898185185
1.32046787554208	4.71111630037136
1.38779704606917	4.75440820501902
1.45741576943912	4.79633485092274
1.52934922826001	4.8368024966586
1.60361950539842	4.87571356037001
1.68024528469827	4.91296669920392
1.75924154358101	4.94845691369963
1.84061923886163	4.98207567869978
1.92438498725937	5.01371110226151
2.0105407422193	5.04324811392577
2.09908346879006	5.07056868355323
2.19000481841952	5.09555207175543
2.28329080563378	5.11807511273694
2.37892148865172	5.13801253011916
2.47687065605769	5.15523728603762
2.57710552170664	5.16962096349228
2.67958643006924	5.18103418158554
2.784266574241	5.1893470429056
2.8910917288393	5.19442961190688
3	5.19615242270663
3.00000000000001	5.19615242270664
3.11092159466361	5.1943870142621
3.223778611316	5.18900649042265
3.33848485432463	5.17988610187207
3.45494567399564	5.16690384649913
3.57305783447529	5.14994108427046
3.69270941163702	5.12888316224248
3.81377972313587	5.10362004495613
3.93613929287856	5.07404694512535
4.05964985224611	5.04006494927824
4.18416438051296	5.00158163285738
4.30952718701993	4.95851165924962
4.43557403776286	4.9107773573129
4.56213232913368	4.85830927220676
4.68902131157141	4.80104668471895
4.81605236581852	4.73893809480691
4.94302933430822	4.67194166572706
5.06974890990282	4.60002562587915
5.19600108374584	4.52316862631503
5.32156965337037	4.44136005270624
5.44623279142608	4.35460029138647
5.56976367446307	4.26290094983176
5.69193117017244	4.16628503257001
5.81250058037402	4.06478707398319
5.93123443591225	3.95845322975519
6.04789333852956	3.84734132881769
6.16223684378932	3.73152088756052
6.27402437826913	3.61107308782663
6.38301618358011	3.48609071983886
6.48897427931695	3.35667809075468
6.59166343681756	3.22295089906245
6.69085215560517	3.08503607457041
6.78631363458221	2.9430715833396
6.8778267304133	2.79720619660987
6.96517689603849	2.64759922258741
7.04815709285627	2.4944201999149
7.12656867077021	2.33784855173206
7.20022221096651	2.17807319944559
7.26893832695307	2.0152921356479
7.33254842001913	1.84971195603084
7.39089538585321	1.68154735061185
7.44383426957582	1.51102055510024
7.49123286689883	1.33836076375927
7.53297226951619	1.16380350564455
7.56894735316631	0.987589986604815
7.59906720708979	0.809966399903997
7.62325550384627	0.631183208753122
7.64145080865827	0.451494404420536
7.65360682762552	0.271156743914069
7.65969259430718	0.0904289714963994
7.65969259430718	-0.0904289714964
7.65360682762552	-0.271156743914068
7.64145080865827	-0.451494404420537
7.62325550384627	-0.631183208753121
7.5990672070898	-0.809966399903995
7.56894735316631	-0.987589986604815
7.53297226951619	-1.16380350564455
7.49123286689883	-1.33836076375927
7.44383426957583	-1.51102055510024
7.39089538585321	-1.68154735061185
7.33254842001913	-1.84971195603084
7.26893832695307	-2.0152921356479
7.20022221096651	-2.17807319944559
7.12656867077021	-2.33784855173206
7.04815709285627	-2.4944201999149
6.96517689603848	-2.64759922258741
6.8778267304133	-2.79720619660987
6.78631363458221	-2.9430715833396
6.69085215560517	-3.08503607457041
6.59166343681756	-3.22295089906245
6.48897427931695	-3.35667809075468
6.38301618358011	-3.48609071983886
6.27402437826913	-3.61107308782663
6.16223684378932	-3.73152088756052
6.04789333852956	-3.84734132881768
5.93123443591225	-3.95845322975519
5.81250058037402	-4.0647870739832
5.69193117017244	-4.16628503257001
5.56976367446306	-4.26290094983176
5.44623279142608	-4.35460029138647
5.32156965337036	-4.44136005270624
5.19600108374585	-4.52316862631503
5.06974890990283	-4.60002562587916
4.94302933430822	-4.67194166572706
4.81605236581852	-4.73893809480691
4.68902131157141	-4.80104668471895
4.56213232913368	-4.85830927220676
4.43557403776285	-4.91077735731289
4.30952718701993	-4.95851165924962
4.18416438051296	-5.00158163285739
4.05964985224611	-5.04006494927824
3.93613929287857	-5.07404694512535
3.81377972313588	-5.10362004495614
3.69270941163702	-5.12888316224248
3.57305783447529	-5.14994108427046
3.45494567399564	-5.16690384649913
3.33848485432463	-5.17988610187207
3.223778611316	-5.18900649042265
3.11092159466361	-5.1943870142621
3	-5.19615242270663
3	-5.19615242270664
2.8910917288393	-5.19442961190688
2.78426657424099	-5.18934704290559
2.67958643006924	-5.18103418158554
2.57710552170664	-5.16962096349228
2.47687065605769	-5.15523728603762
2.37892148865171	-5.13801253011916
2.28329080563378	-5.11807511273694
2.19000481841952	-5.09555207175543
2.09908346879006	-5.07056868355323
2.0105407422193	-5.04324811392577
1.92438498725937	-5.01371110226151
1.84061923886163	-4.98207567869978
1.759241543581	-4.94845691369963
1.68024528469827	-4.91296669920392
1.60361950539842	-4.87571356037001
1.52934922826001	-4.8368024966586
1.45741576943912	-4.79633485092274
1.38779704606917	-4.75440820501902
1.32046787554208	-4.71111630037137
1.25540026548443	-4.66654898185185
1.19256369339193	-4.62079216330142
1.13192537503455	-4.57392781299409
1.07345052089041	-4.52603395734908
1.01710258000825	-4.47718470121389
0.962843470833024	-4.42745026307675
0.910633798656733	-4.37689702361512
0.860433059475727	-4.32558758604835
0.812199830145017	-4.2735808468331
0.765891944820218	-4.22093207531993
0.721466657767465	-4.1676930010748
0.678880792701552	-4.11391190766103
0.63809087888256	-4.05963373177182
0.599053274261816	-4.00490016670051
0.561724276020026	-3.94974976923544
0.526060218883738	-3.89421806916466
0.49201756164285	-3.83833768067506
0.459552962321451	-3.78213841502833
0.428623342478866	-3.72564739399217
0.39918594113767	-3.66888916359897
0.371198358852232	-3.61188580789571
0.344618592446209	-3.55465706243645
0.319405060961264	-3.49722042735373
0.29551662337361	-3.43959127992534
0.272912588651203	-3.38178298662918
0.251552718743184	-3.32380701474938
0.231397225116392	-3.26567304366167
0.212406759481999	-3.2073890759839
0.194542399389836	-3.14896154882696
0.177765629409521	-3.09039544542135
0.16203831866649	-3.03169440742302
0.147322695557734	-2.97286084821708
0.133581320536138	-2.91389606753671
0.120777057922748	-2.85480036769509
0.108873047781525	-2.79557317168681
0.0978326789684064	-2.73621314335004
0.0876195645422809	-2.6767183096874
0.078197520794835	-2.61708618532187
0.0695305512129515	-2.55731389890962
0.0615828367244097	-2.49739832114664
0.0543187335859993	-2.43733619378874
0.0477027802438262	-2.37712425886056
0.0416997144183722	-2.31675938696161
0.0362745015322322	-2.25623870329727
0.0313923753976633	-2.1955597097806
0.0270188918076144	-2.13472040128281
0.0231199953248979	-2.07371937387507
0.0196620991410164	-2.01255592272356
0.0166121773864135	-1.95123012719521
0.0139378687324088	-1.88974292072701
0.0116075895528727	-1.82809614312519
0.00959065434006157	-1.76629257320902
0.00785740052842779	-1.70433594010265
0.00637931441074667	-1.64223091200654
0.00512915447223292	-1.57998306193295
0.00408106825575674	-1.5175988106417
0.00321069883456831	-1.45508534782713
0.00249527712609514	-1.39245053343629
0.00191369663558654	-1.3297027817932
0.00144656776123413	-1.26685093190946
0.00107624949569662	-1.20390410793024
0.000786857183111717	-1.14087157405851
0.000564245885378901	-1.07776258849116
0.000395969821272676	-1.01458626088105
0.000271219211868965	-0.951351417613434
0.000180736645802634	-0.888066478776731
0.000116715728190091	-0.824739350150401
7.26852704573082E-05	-0.761377332868997
4.33826017256585E-05	-0.697987052698437
2.46197366867337E-05	-0.634574410123034
1.31461326607235E-05	-0.571144551730587
6.5116321393006E-06	-0.507701862730547
2.93294373454882E-06	-0.44424997986997
1.16669519978764E-06	-0.380791823537013
3.91726076678304E-07	-0.317329647465654
1.02901375390811E-07	-0.253865104174234
1.83434308150556E-08	-0.190399324073886
1.61221680064094E-09	-0.126933006056689
2.52068598659425E-11	-0.0634665173013431
1.15741355444928E-15	-1.8623467512642E-16

==> vonneumann_gl_p4.txt <==
real_legendre_p4	imag_legendre_p4
-1.27390784100801E-15	0.0
-1.27390784100801E-15	-2.44929359829471E-16
1.73826624755134E-15	-0.0634665182543085
1.43122315672022E-13	-0.126933036504733
3.74218067542311E-12	-0.190399554695701
3.73411968294624E-11	-0.253866072514073
2.22244448528521E-10	-0.317332588878128
9.53887910471172E-10	-0.380799100976895
3.2669683123868E-09	-0.444265602724897
9.48445760284994E-09	-0.507732082510007
2.42673247532736E-08	-0.57119852012765
5.61988669210383E-08	-0.634664882812887
1.20052405531289E-07	-0.698131120302891
2.39903569585152E-07	-0.761597158885569
4.53258316390399E-07	-0.825062894415643
8.16374621724474E-07	-0.888528184306936
1.41095962409989E-06	-0.951992838538671
2.35242391871307E-06	-1.01545660974418
3.79987131101863E-06	-1.0789191824818
5.96799440599014E-06	-1.1423801618199
9.14103453185394E-06	-1.2058390614005
1.36889476343179E-05	-1.26929529117752
2.00858964252737E-05	-1.3327481450574
2.89311623683536E-05	-1.39619678869866
4.09725394724021E-05	-1.45964024775481
5.71322348393836E-05	-1.52307739686823
7.85352591058758E-05	-1.58650694974298
0.000106540242805225	-1.64992745063866
0.000142772563852718	-1.71333726763573
0.000189159616035049	-1.77673458802375
0.000247967990980497	-1.84011741615609
0.000321842286738987	-1.90348357409779
0.000413845196660549	-1.96683070536583
0.000527498474667268	-2.03015628202279
0.00066682431900305	-2.09345761533563
0.000836386668305371	-2.15673187015038
0.00104133186390831	-2.21997608306292
0.00128742810281051	-2.28318718438509
0.00158110308893193	-2.34636202381703
0.00192947928804746	-2.40949739964254
0.00234040620611735	-2.47259009116681
0.00282248914192061	-2.53563689401913
0.00338511391413531	-2.59863465784911
0.00403846712934421	-2.66158032585892
0.00479355163988877	-2.72447097553838
0.00566219693723581	-2.78730385990782
0.00665706433418987	-2.85007644852998
0.00779164690502462	-2.91278646752682
0.00908026427207525	-2.9754319378333
0.0105380524461053	-3.03801121093848
0.0121809490416386	-3.10052300140257
0.0140256742933493	-3.16296641549826
0.0160897083909711	-3.22534097540073
0.0183912657257705	-3.28764663844229
0.0209492666983473	-3.34988381104938
0.0237833077738535	-3.41205335708879
0.0269136304868355	-3.47415660046111
0.0303610900930344	-3.53619532188977
0.0341471245420377	-3.59817174995827
0.0382937244039703	-3.66008854654422
0.0428234043279682	-3.72194878688339
0.0477591765438071	-3.78375593456801
0.0531245268425137	-3.84551381184001
0.0589433933918616	-3.90722656558153
0.0652401486599066	-3.96889862943102
0.0720395846380842	-4.03053468246595
0.0793669014764012	-4.09213960489191
0.0872476995695227	-4.15371843116617
0.0957079750648876	-4.21527630096136
0.104774118704128	-4.27681840834583
0.114472917857104	-4.33834994952164
0.124831561563907	-4.3998760694217
0.135877648364896	-4.461401807426
0.147639196670507	-4.52293204241406
0.160144657401972	-4.58447143732915
0.173422928619464	-4.64602438338866
0.187503371845109	-4.70759494403749
0.20241582978393	-4.76918679870548
0.218190645145174	-4.83080318639891
0.23485868026853	-4.8924468491273
0.252451337264272	-4.95411997514291
0.271000578382146	-5.01582414195007
0.290538946330069	-5.0775602590241
0.311099584270954	-5.13932851016752
0.332716255232059	-5.2011282954206
0.355423360667586	-5.26295817243749
0.379255957920022	-5.32481579723546
0.404249776329838	-5.3866978642238
0.430441231745622	-5.44860004542102
0.45786743918804	-5.51051692877278
0.486566223420588	-5.57244195548906
0.516576127178514	-5.6343673563275
0.54793641680376	-5.69628408675928
0.580687085029325	-5.75818176096582
0.614868850649986	-5.82004858462774
0.650523154809457	-5.88187128648179
0.687692153624839	-5.9436350486382
0.726418706860207	-6.00532343566779
0.766746362350385	-6.06691832248743
0.808719335864874	-6.12839982109263
0.85238248609018	-6.18974620620713
0.852382486090182	-6.18974620620713
0.897781284396721	-6.25093383994262
0.94496177904465	-6.31193709558552
0.993970553470589	-6.3727282806527
1.04485467828651	-6.43327755938469
1.09766165661058	-6.49355287487213
1.15243936234104	-6.5535198710396
1.20923597097566	-6.61314181474013
1.26809988257348	-6.67237951824382
1.3290796364519	-6.73119126243442
1.39222381721107	-6.78953272105852
1.45758095168045	-6.84735688640354
1.52519939638866	-6.90461399681131
1.59512721516893	-6.96125146646503
1.66741204652881	-7.01721381791787
1.74210096043505	-7.07244261786034
1.81924030419318	-7.12687641665265
1.89887553713775	-7.18045069217448
1.981051053893	-7.23309779857073
2.06580999601711	-7.28474692049482
2.15319405190466	-7.33532403347336
2.24324324489514	-7.38475187103507
2.33599570961705	-7.4329498992649
2.43148745669134	-7.47983429945932
2.52975212602207	-7.52531795957247
2.63082072901759	-7.56931047515482
2.73472138021184	-7.61171816049568
2.84147901889127	-7.65244407069082
2.95111512147836	-7.69138803536377
3.06364740557539	-7.72844670477806
3.17908952673164	-7.76351360908395
3.29745076915942	-7.79647923145185
3.41873573178928	-7.82723109585044
3.54294401121669	-7.85565387023537
3.6700698832505	-7.88162948591925
3.80010198492278	-7.90503727389808
3.93302299895689	-7.92575411890909
4.06880934281251	-7.94365463199088
4.20743086452903	-7.9586113423043
4.34885054766961	-7.97049490895095
4.49302422772424	-7.97917435349196
4.63990032235912	-7.98451731381936
4.78941957790218	-7.98639031996348
4.94151483442705	-7.98465909233104
5.09611081174442	-7.97918886275267
5.25312391852916	-7.96984471858186
5.41246208670747	-7.95649196991972
5.57402463310349	-7.9389965398489
5.73770215020152	-7.91722537734194
5.90337642772402	-7.89104689226939
6.07092040655787	-7.86033141167176
6.24019816638838	-7.82495165618385
6.41106494822232	-7.78478323521324
6.58336721280381	-7.73970515918369
6.75694273574837	-7.68960036686444
6.93162074004564	-7.63435626552499
7.10722206640801	-7.57386528138621
7.28355938177156	-7.50802541759148
7.46043742608784	-7.43674081669756
7.63765329737608	-7.3599223244904
7.81499677483771	-7.27748805177028
7.99225067966469	-7.18936393062302
8.16919127300039	-7.09548426160514
8.34558869033513	-6.99579224821731
8.52120741143757	-6.89024051502576
8.69580676473869	-6.77879160581238
8.86914146489478	-6.66141845818915
9.04096218206536	-6.53810485120308
9.21101614124663	-6.40884582257629
9.37904774980705	-6.27364805237464
9.54479925117965	-6.13253021007226
9.70801140247545	-5.98552326217616
9.86842417360101	-5.83267073779327
10.0257774652865	-5.67402894975698
10.1798118432689	-5.50966716918286
10.3302692857216	-5.33966775158608
10.4768939408862	-5.16412621296976
10.6194328917422	-4.98315125457672
10.7576369244492	-4.79686473528858
10.8912612972116	-4.60540159095191
11.0200665061579	-4.40890970021023
11.1438190447843	-4.20754969672092
11.2622921534925	-4.00149472793622
11.3752665557612	-3.79093016092562
11.4825311775088	-3.57605323601173
11.5838838462609	-3.35707266928098
11.6791319667999	-3.1342082053143
11.768093170067	-2.90769012175786
11.8505959321979	-2.67775868762009
11.9264801607003	-2.44466357743689
11.9955977449332	-2.20866324369007
12.0578130682079	-1.97002425009495
12.1130034790145	-1.72902056858832
12.1610597190709	-1.48593284304903
12.2018863060984	-1.2410476229669
12.2354018694475	-0.994656570441597
12.2615394369279	-0.747055644040998
12.2802466714354	-0.498544263176549
12.2914860562101	-0.249424456760843
12.2952350278194	-2.66453525910038E-15
12.2952350278194	-8.88178419700125E-16
12.2914860562101	0.249424456760847
12.2802466714354	0.498544263176551
12.2615394369279	0.747055644041005
12.2354018694474	0.994656570441597
12.2018863060984	1.2410476229669
12.161059719071	1.48593284304903
12.1130034790145	1.72902056858831
12.0578130682079	1.97002425009495
11.9955977449332	2.20866324369008
11.9264801607003	2.44466357743689
11.8505959321979	2.6777586876201
11.768093170067	2.90769012175786
11.6791319667999	3.1342082053143
11.5838838462609	3.35707266928098
11.4825311775088	3.57605323601173
11.3752665557612	3.79093016092562
11.2622921534925	4.00149472793622
11.1438190447843	4.20754969672093
11.0200665061579	4.40890970021023
10.8912612972116	4.60540159095191
10.7576369244492	4.79686473528858
10.6194328917422	4.98315125457671
10.4768939408862	5.16412621296976
10.3302692857216	5.33966775158608
10.1798118432689	5.50966716918286
10.0257774652865	5.674028949757
9.86842417360102	5.83267073779328
9.70801140247545	5.98552326217616
9.54479925117964	6.13253021007225
9.37904774980707	6.27364805237465
9.21101614124663	6.40884582257629
9.04096218206538	6.53810485120309
8.86914146489478	6.66141845818914
8.69580676473867	6.77879160581237
8.52120741143757	6.89024051502576
8.34558869033512	6.99579224821729
8.16919127300039	7.09548426160515
7.9922506796647	7.18936393062302
7.8149967748377	7.27748805177027
7.63765329737608	7.3599223244904
7.46043742608784	7.43674081669755
7.28355938177154	7.50802541759148
7.10722206640801	7.57386528138621
6.93162074004564	7.63435626552499
6.75694273574837	7.68960036686444
6.58336721280381	7.73970515918367
6.41106494822233	7.78478323521324
6.24019816638838	7.82495165618385
6.07092040655788	7.86033141167177
5.90337642772401	7.89104689226939
5.73770215020152	7.91722537734194
5.57402463310348	7.9389965398489
5.41246208670748	7.95649196991973
5.25312391852916	7.96984471858186
5.09611081174443	7.97918886275267
4.94151483442706	7.98465909233105
4.78941957790218	7.98639031996349
4.63990032235912	7.98451731381934
4.49302422772424	7.97917435349197
4.34885054766961	7.97049490895095
4.20743086452902	7.9586113423043
4.06880934281251	7.94365463199089
3.9330229989569	7.92575411890909
3.80010198492278	7.90503727389808
3.6700698832505	7.88162948591925
3.54294401121669	7.85565387023537
3.41873573178928	7.82723109585044
3.29745076915942	7.79647923145185
3.17908952673163	7.76351360908396
3.06364740557539	7.72844670477806
2.95111512147835	7.69138803536377
2.84147901889127	7.65244407069081
2.73472138021184	7.61171816049568
2.63082072901759	7.56931047515481
2.52975212602207	7.52531795957247
2.43148745669133	7.47983429945931
2.33599570961704	7.43294989926491
2.24324324489513	7.38475187103507
2.15319405190466	7.33532403347336
2.06580999601711	7.28474692049483
1.981051053893	7.23309779857073
1.89887553713774	7.18045069217448
1.81924030419318	7.12687641665265
1.74210096043505	7.07244261786034
1.66741204652881	7.01721381791786
1.59512721516893	6.96125146646503
1.52519939638866	6.9046139968113
1.45758095168046	6.84735688640353
1.39222381721106	6.78953272105851
1.3290796364519	6.73119126243442
1.26809988257347	6.67237951824383
1.20923597097566	6.61314181474012
1.15243936234104	6.5535198710396
1.09766165661058	6.49355287487213
1.04485467828651	6.43327755938468
0.993970553470586	6.3727282806527
0.944961779044645	6.31193709558552
0.897781284396723	6.25093383994262
0.852382486090182	6.18974620620713
0.852382486090181	6.18974620620713
0.808719335864875	6.12839982109264
0.766746362350387	6.06691832248743
0.726418706860206	6.00532343566778
0.687692153624841	5.9436350486382
0.650523154809457	5.88187128648179
0.614868850649989	5.82004858462774
0.580687085029323	5.75818176096583
0.547936416803762	5.69628408675927
0.516576127178509	5.6343673563275
0.486566223420586	5.57244195548907
0.457867439188037	5.51051692877278
0.430441231745625	5.44860004542103
0.404249776329839	5.3866978642238
0.37925595792002	5.32481579723547
0.355423360667588	5.2629581724375
0.332716255232059	5.2011282954206
0.311099584270951	5.13932851016752
0.290538946330071	5.0775602590241
0.271000578382146	5.01582414195006
0.252451337264272	4.95411997514291
0.23485868026853	4.8924468491273
0.218190645145174	4.83080318639891
0.202415829783932	4.76918679870548
0.187503371845109	4.70759494403749
0.173422928619469	4.64602438338867
0.160144657401978	4.58447143732914
0.147639196670511	4.52293204241405
0.135877648364894	4.46140180742599
0.124831561563904	4.3998760694217
0.114472917857103	4.33834994952164
0.104774118704128	4.27681840834583
0.0957079750648851	4.21527630096136
0.0872476995695224	4.15371843116617
0.0793669014763991	4.09213960489191
0.0720395846380839	4.03053468246595
0.0652401486599061	3.96889862943103
0.0589433933918612	3.90722656558153
0.0531245268425086	3.84551381184001
0.047759176543806	3.783755934568
0.0428234043279709	3.72194878688339
0.0382937244039676	3.66008854654422
0.0341471245420401	3.59817174995827
0.0303610900930318	3.53619532188977
0.0269136304868336	3.47415660046111
0.0237833077738538	3.41205335708878
0.0209492666983446	3.34988381104938
0.0183912657257699	3.28764663844229
0.0160897083909687	3.22534097540073
0.0140256742933501	3.16296641549826
0.0121809490416408	3.10052300140257
0.0105380524461051	3.03801121093847
0.00908026427207771	2.9754319378333
0.00779164690502305	2.91278646752681
0.00665706433418903	2.85007644852998
0.0056621969372374	2.78730385990782
0.00479355163988927	2.72447097553838
0.00403846712934349	2.66158032585892
0.00338511391413916	2.59863465784911
0.00282248914191948	2.53563689401913
0.002340406206117	2.47259009116681
0.00192947928804598	2.40949739964253
0.00158110308893221	2.34636202381703
0.00128742810280879	2.28318718438509
0.00104133186390586	2.21997608306292
0.000836386668306227	2.15673187015038
0.00066682431900441	2.09345761533563
0.000527498474666969	2.03015628202279
0.000413845196660549	1.96683070536583
0.000321842286741282	1.90348357409779
0.000247967990982493	1.84011741615609
0.000189159616034847	1.77673458802375
0.000142772563854805	1.71333726763573
0.000106540242802995	1.64992745063866
7.8535259107159E-05	1.58650694974299
5.71322348393836E-05	1.52307739686823
4.09725394716555E-05	1.45964024775481
2.89311623689674E-05	1.39619678869866
2.00858964266514E-05	1.3327481450574
1.36889476343179E-05	1.26929529117752
9.14103453268133E-06	1.2058390614005
5.96799440450833E-06	1.1423801618199
3.79987131003204E-06	1.0789191824818
2.35242391871307E-06	1.01545660974418
1.41095962425256E-06	0.951992838538668
8.16374620973051E-07	0.888528184306933
4.53258314954596E-07	0.825062894415644
2.39903569728487E-07	0.761597158885567
1.20052403887255E-07	0.698131120302891
5.61988691336125E-08	0.634664882812887
2.42673258755968E-08	0.571198520127649
9.48445875247957E-09	0.507732082510008
3.26696829568667E-09	0.444265602724897
9.5388759176335E-10	0.380799100976895
2.22244448528521E-10	0.317332588878128
3.73412258307209E-11	0.253866072514073
3.7419104204765E-12	0.190399554695701
1.42655523292018E-13	0.126933036504733
1.73970282240192E-15	0.0634665182543084
-1.27390784100801E-15	0.0

==> vonneumann_gll_p3.txt <==
real_gausslobatto_p3	imag_gausslobatto_p3
-3.26203366712588E-16	3.05638299842597E-16
-2.43798475840084E-17	-3.51451504868908E-16
-4.50244419485232E-08	-0.0634665163479752
-7.18260324425458E-07	-0.126932975557311
-3.61820559240659E-06	-0.19039909257962
-1.13556724340205E-05	-0.253864129346605
-2.74736055703876E-05	-0.317326675411477
-5.6334613257498E-05	-0.380784437586103
-0.000102976216589685	-0.444234042223928
-0.000172934129975768	-0.507670854278701
-0.000272034405106743	-0.571088817769078
-0.000406156026342726	-0.634480322731141
-0.000580966543066921	-0.697836104064432
-0.000801634546363161	-0.761145177783491
-0.00107252419566857	-0.82439481998592
-0.00139687849530451	-0.887570593256749
-0.00177649949660703	-0.950656424186359
-0.00221143491615401	-1.01363473415639
-0.00269968165187897	-1.07648662356576
-0.00323691718380974	-1.13919210730323
-0.00381626972082751	-1.20173039666264
-0.00442813710040576	-1.26408022023402
-0.00506006283227129	-1.32622017382227
-0.00569667534992966	-1.38812908738899
-0.00631969363413381	-1.44978639561017
-0.0069079991156089	-1.51117249806562
-0.00743777042195582	-1.57226909541669
-0.0078826743970937	-1.63305948917995
-0.00821410416360858	-1.69352883475785
-0.00840145303664618	-1.75366434004756
-0.00841241196710668	-1.81345540496533
-0.00821327793097252	-1.8728937003195
-0.00776926123655703	-1.93197318738178
-0.00704478096166896	-1.99069008202945
-0.00600373947612878	-2.04904276931172
-0.00460976904861216	-2.10703167565731
-0.00282644568157883	-2.16465910668323
-0.000617467392836246	-2.22192905873829
0.00205320396501604	-2.278847012013
0.00522123667224576	-2.33541971238309
0.00892185697032735	-2.39165494824671
0.0131898079121431	-2.44756132757496
0.0180593358004984	-2.50314805931635
0.0235642004642912	-2.55842474225189
0.0297377055327015	-2.61340116343817
0.0366127449543532	-2.66808710753638
0.0442218622207385	-2.72249217761725
0.0525973190467928	-2.77662562746139
0.0617711705997829	-2.83049620493184
0.0717753447211159	-2.88411200567059
0.0826417229331552	-2.9374803361472
0.0944022213491755	-2.99060758494822
0.107088869900142	-3.0434991011265
0.120733888551593	-3.09615907841375
0.135369759405922	-3.14859044412505
0.151029293770268	-3.20079475164066
0.167745693420125	-3.25277207542844
0.185552605406841	-3.30452090766286
0.204484169846986	-3.35603805559977
0.224575060197028	-3.40731853897348
0.245860515561593	-3.45835548679509
0.26837636461159	-3.50914003304268
0.292159040702922	-3.5596612108476
0.31724558779074	-3.60990584489337
0.343673656730812	-3.65985844185607
0.37148149155149	-3.70950107882737
0.400707905269027	-3.75881328977361
0.431392244808028	-3.80777195019713
0.463574344579291	-3.85635116027986
0.49729446826127	-3.90452212690446
0.532593238330295	-3.95225304506483
0.569511552890119	-3.99950897929642
0.608090489364823	-4.04625174587695
0.648371194641667	-4.09243979666992
0.690394761283423	-4.13802810560628
0.734202089474175	-4.1829680589231
0.779833734419114	-4.22720735040175
0.827329738988427	-4.27068988296997
0.876729451478339	-4.31335567815217
0.928071328458951	-4.35514079496827
0.981392722788561	-4.39597725999168
1.03672965699752	-4.43579301038004
1.09411658238023	-4.47451185178622
1.15358612428067	-4.51205343313894
1.21516881421341	-4.54833324035091
1.27889280962557	-4.58326261106421
1.34478360227415	-4.6167487725761
1.4128637163632	-4.64869490510023
1.48315239775391	-4.67900023250641
1.55566529572314	-4.70756014264335
1.6304141388975	-4.734266339281
1.70740640712681	-4.75900702760896
1.78664500117677	-4.78166713509246
1.86812791221088	-4.80212856931404
1.95184789309185	-4.82027051421468
2.03779213355754	-4.83596976588839
2.12594194131304	-4.84910110877599
2.21627243102568	-4.85953773274214
2.30875222311383	-4.86715169110073
2.40334315408405	-4.87181439917181
2.5	-4.87339717240449
2.5	-4.87339717240449
2.59867021446851	-4.87177180248039
2.69929368231569	-4.86681116911718
2.80180248991721	-4.85838988452294
2.90612071296304	-4.84638496661047
3.01216422230708	-4.8306765361754
3.11984050850533	-4.8111485322889
3.22904852571909	-4.78768943917929
3.33967855588342	-4.76019301691424
3.45161209444712	-4.72855902729549
3.56472175959779	-4.6926939456045
3.67887122770095	-4.65251164826546
3.79391519868738	-4.60793406620503
3.90969939627534	-4.55889179377185
4.02606060913663	-4.50532464361111
4.14282678029984	-4.4471821389282
4.25981715309225	-4.38442393614404
4.37684248259853	-4.31702017302078
4.49370532180169	-4.24495173983751
4.61020039113143	-4.16821047398252
4.72611503898357	-4.08679928120174
4.8412297988639	-4.00073218946955
4.95531904620466	-3.91003434377539
5.0681517547447	-3.81474195182106
5.17949234887277	-3.71490219151914
5.28910164478259	-3.61057309118029
5.39673786997047	-3.50182339237827
5.50215774779524	-3.38873240379301
5.60511763173703	-3.27138985204417
5.70537467276703	-3.14989573289104
5.80268800291811	-3.02436016346001
5.89681991866842	-2.89490323362727
5.98753704898816	-2.76165485254175
6.07461149466811	-2.62475458466985
6.1578219276457	-2.48435146875107
6.23695464126776	-2.34060381267497
6.31180454460732	-2.19367895747204
6.38217609595058	-2.04375300425924
6.4478841723006	-1.89101049898081
6.50875487316088	-1.73564407101657
6.56462625795611	-1.57785402308291
6.61534901723747	-1.41784787123054
6.66078707834366	-1.2558398350753
6.70081814649254	-1.09205027963131
6.73533418241144	-0.926705111217724
6.7642418176235	-0.760035130864845
6.7874627084327	-0.592275349450197
6.80493382952503	-0.423664269455272
6.81660770795184	-0.2544431387601
6.82245259810087	-0.084855182299084
6.82245259810087	0.0848551822990835
6.81660770795184	0.254443138760101
6.80493382952503	0.423664269455272
6.7874627084327	0.592275349450198
6.7642418176235	0.760035130864847
6.73533418241144	0.926705111217725
6.70081814649254	1.09205027963131
6.66078707834366	1.2558398350753
6.61534901723746	1.41784787123054
6.56462625795611	1.57785402308291
6.50875487316088	1.73564407101657
6.4478841723006	1.89101049898081
6.38217609595058	2.04375300425924
6.31180454460732	2.19367895747204
6.23695464126776	2.34060381267497
6.15782192764571	2.48435146875107
6.07461149466811	2.62475458466985
5.98753704898816	2.76165485254175
5.89681991866842	2.89490323362727
5.80268800291811	3.02436016346001
5.70537467276703	3.14989573289104
5.60511763173702	3.27138985204418
5.50215774779524	3.38873240379301
5.39673786997047	3.50182339237827
5.28910164478259	3.61057309118029
5.17949234887277	3.71490219151914
5.0681517547447	3.81474195182106
4.95531904620466	3.91003434377539
4.8412297988639	4.00073218946955
4.72611503898357	4.08679928120174
4.61020039113143	4.16821047398252
4.4937053218017	4.24495173983751
4.37684248259854	4.31702017302078
4.25981715309225	4.38442393614404
4.14282678029984	4.44718213892819
4.02606060913663	4.50532464361111
3.90969939627534	4.55889179377185
3.79391519868739	4.60793406620503
3.67887122770095	4.65251164826546
3.56472175959779	4.69269394560451
3.45161209444712	4.72855902729549
3.33967855588342	4.76019301691424
3.22904852571909	4.78768943917929
3.11984050850533	4.8111485322889
3.01216422230708	4.8306765361754
2.90612071296304	4.84638496661047
2.80180248991721	4.85838988452294
2.6992936823157	4.86681116911717
2.59867021446851	4.8717718024804
2.5	4.87339717240449
2.5	4.87339717240449
2.40334315408405	4.87181439917181
2.30875222311383	4.86715169110073
2.21627243102568	4.85953773274214
2.12594194131304	4.84910110877599
2.03779213355754	4.83596976588839
1.95184789309185	4.82027051421468
1.86812791221088	4.80212856931404
1.78664500117677	4.78166713509246
1.70740640712681	4.75900702760896
1.6304141388975	4.734266339281
1.55566529572314	4.70756014264335
1.48315239775391	4.67900023250641
1.4128637163632	4.64869490510023
1.34478360227415	4.6167487725761
1.27889280962557	4.58326261106421
1.21516881421341	4.54833324035091
1.15358612428067	4.51205343313894
1.09411658238023	4.47451185178622
1.03672965699752	4.43579301038004
0.981392722788561	4.39597725999168
0.928071328458951	4.35514079496827
0.87672945147834	4.31335567815217
0.827329738988427	4.27068988296997
0.779833734419114	4.22720735040175
0.734202089474174	4.18296805892309
0.690394761283423	4.13802810560627
0.648371194641666	4.09243979666992
0.608090489364822	4.04625174587695
0.569511552890117	3.99950897929642
0.532593238330295	3.95225304506483
0.49729446826127	3.90452212690446
0.46357434457929	3.85635116027986
0.431392244808028	3.80777195019712
0.400707905269028	3.75881328977361
0.37148149155149	3.70950107882736
0.343673656730812	3.65985844185607
0.317245587790738	3.60990584489337
0.292159040702922	3.5596612108476
0.26837636461159	3.50914003304267
0.245860515561593	3.45835548679509
0.224575060197028	3.40731853897348
0.204484169846986	3.35603805559977
0.185552605406842	3.30452090766286
0.167745693420126	3.25277207542843
0.151029293770267	3.20079475164066
0.135369759405922	3.14859044412505
0.120733888551594	3.09615907841376
0.107088869900144	3.0434991011265
0.094402221349176	2.99060758494822
0.0826417229331551	2.9374803361472
0.0717753447211152	2.88411200567059
0.0617711705997824	2.83049620493183
0.0525973190467937	2.77662562746139
0.0442218622207382	2.72249217761725
0.0366127449543539	2.66808710753638
0.0297377055327006	2.61340116343817
0.0235642004642918	2.55842474225189
0.0180593358004985	2.50314805931635
0.0131898079121426	2.44756132757496
0.00892185697032658	2.39165494824671
0.00522123667224636	2.33541971238309
0.00205320396501554	2.278847012013
-0.000617467392835427	2.22192905873829
-0.00282644568157835	2.16465910668323
-0.0046097690486122	2.10703167565731
-0.00600373947612962	2.04904276931172
-0.00704478096166926	1.99069008202945
-0.00776926123655703	1.93197318738178
-0.00821327793097185	1.8728937003195
-0.00841241196710789	1.81345540496533
-0.00840145303664652	1.75366434004756
-0.00821410416360859	1.69352883475785
-0.00788267439709434	1.63305948917996
-0.0074377704219568	1.57226909541669
-0.0069079991156089	1.51117249806562
-0.00631969363413497	1.44978639561017
-0.00569667534992763	1.38812908738899
-0.00506006283226938	1.32622017382227
-0.00442813710040576	1.26408022023402
-0.00381626972082696	1.20173039666264
-0.00323691718380917	1.13919210730323
-0.00269968165187779	1.07648662356576
-0.00221143491615401	1.01363473415639
-0.00177649949660794	0.95065642418636
-0.00139687849530535	0.887570593256748
-0.00107252419567067	0.824394819985919
-0.00080163454636161	0.761145177783492
-0.000580966543068652	0.697836104064431
-0.000406156026341854	0.63448032273114
-0.000272034405106031	0.571088817769075
-0.000172934129975438	0.507670854278701
-0.000102976216590744	0.444234042223928
-5.63346132559891E-05	0.380784437586104
-2.74736055703876E-05	0.317326675411477
-1.13556724330548E-05	0.253864129346605
-3.61820559234222E-06	0.19039909257962
-7.18260324182352E-07	0.12693297555731
-4.50244432657703E-08	0.0634665163479752
-3.26203366712588E-16	3.05638299842597E-16

==> vonneumann_gll_p4.txt <==
real_gausslobatto_p4	imag_gausslobatto_p4
5.87837566244211E-16	-1.56586315875975E-15
-6.3305095188213E-17	-5.66487998344766E-16
-6.07669702173187E-12	-0.0634665184074424
-3.88500143801415E-10	-0.126933041395415
-4.41803958904234E-09	-0.190399591713027
-2.47667774893739E-08	-0.253866227790568
-9.42006038778295E-08	-0.317333059948876
-2.80273631990983E-07	-0.380800264675368
-7.03754507152052E-07	-0.444268096361649
-1.56044451134174E-06	-0.507736895929551
-3.14598161969626E-06	-0.571207095810577
-5.88316381073437E-06	-0.634679220786635
-1.03512689399745E-05	-0.698153884247025
-1.73167967943681E-05	-0.761631779466497
-2.77650111659766E-05	-0.825113665561574
-4.2931614772609E-05	-0.888600347836651
-6.43338468180727E-05	-0.952092652287538
-9.38002506316344E-05	-1.01559139408893
-0.00013349831618467	-1.07909733995434
-0.000185959158760999	-1.14261116432424
-0.000254098349870914	-1.20613339941214
-0.000341231970190225	-1.26966437922188
-0.000451086907285297	-1.33320417774539
-0.000587804375421159	-1.3967525416614
-0.000755935593221876	-1.46030881798576
-0.000960428521731653	-1.52387187727603
-0.00120660454599056	-1.58744003316881
-0.001500123984406	-1.6510109592309
-0.00184693934056605	-1.71458160433329
-0.00225323528134813	-1.77814810801009
-0.00272535444385181	-1.84170571753733
-0.0032697083534785	-1.90524870875201
-0.00389267298677442	-1.96877031291842
-0.00460046884536477	-2.03226265222079
-0.00539902582804885	-2.09571668669821
-0.00629383369883153	-2.15912217561535
-0.00728977954565925	-2.22246765635258
-0.00839097429485108	-2.28574044387085
-0.00960057106838752	-2.34892665363147
-0.0109205789113331	-2.41201125050057
-0.0123516761320948	-2.47497812562429
-0.0138930281347205	-2.53781020251511
-0.0155421151211023	-2.60048957264881
-0.0172945753400187	-2.66299765976281
-0.0191440696023788	-2.72531541081468
-0.0210821725232125	-2.78742351027266
-0.0230982953644856	-2.84930261314973
-0.0251796444391744	-2.91093359105381
-0.0273112178253222	-2.97229778460325
-0.0294758416897183	-3.03337725493565
-0.0316542459214069	-3.09415502678593
-0.0338251771331778	-3.15461531576292
-0.0359655455204721	-3.21474373301703
-0.0380506006852412	-3.27452746142884
-0.040054130434014	-3.33395539869296
-0.0419486758155569	-3.3930182641287
-0.0437057553112488	-3.45170866760942
-0.0452960911323136	-3.51002114055379
-0.0466898309800919	-3.56795213036034
-0.0478567593303317	-3.62549996090774
-0.048766493231592	-3.68266476272667
-0.0493886586764941	-3.73944837714403
-0.0496930447279588	-3.79585423910203
-0.0496497336840624	-3.85188724348027
-0.0492292065848679	-3.90755359963691
-0.0484024242561706	-3.96286067857851
-0.0471408848231416	-4.01781685672211
-0.0454166591993097	-4.07243135967463
-0.0432024064658063	-4.12671410887297
-0.0404713713149888	-4.18067557333956
-0.0371973658596065	-4.23432662824412
-0.0333547381271062	-4.28767842144489
-0.0289183294909323	-4.3407422487241
-0.0238634231603765	-4.39352943804176
-0.0181656856772516	-4.44605124280871
-0.0118011031694475	-4.49831874392391
-0.0047459139023776	-4.55034276012408
0.00302346153968056	-4.6021337660523
0.011530491310571	-4.65370181735652
0.0207986036523364	-4.70505648207117
0.0308512577619656	-4.75620677750957
0.0417120135476832	-4.80716111189278
0.0534045997772744	-4.85792722995813
0.0659529802309515	-4.90851216182067
0.0793814175625869	-4.95892217440127
0.0937145346475558	-5.009162724781
0.108977373254436	-5.05923841489108
0.125195449922652	-5.10915294699875
0.142394808961628	-5.15890907950073
0.160602072509374	-5.20850858258588
0.179844487602178	-5.25795219337798
0.20014997021316	-5.30723957021567
0.221547146217046	-5.35636924577216
0.244065389232591	-5.40533857875966
0.267734855283863	-5.45414370400519
0.292586514207281	-5.50277948072372
0.318652177714066	-5.55123943885347
0.345964523997613	-5.59951572335571
0.374557118753163	-5.64759903641931
0.404464432452717	-5.6954785775471
0.435721853692416	-5.74314198153957
0.435721853692416	-5.74314198153957
0.468365698402245	-5.79057525442992
0.502433214678949	-5.83776270746394
0.537962582973525	-5.88468688926001
0.574992911333059	-5.93132851632719
0.613564225364739	-5.97766640216383
0.653717452556249	-6.02367738520679
0.695494400552022	-6.06933625594958
0.738937728949112	-6.11461568359905
0.784090914139041	-6.15948614269281
0.83099820668353	-6.2039158401541
0.87970458067199	-6.24787064331574
0.930255674467041	-6.29131400950062
0.982697722201663	-6.33420691780129
1.03707747534705	-6.37650780375394
1.09344211362493	-6.4181724976528
1.15183914449166	-6.45915416729521
1.21231629037496	-6.49940326598632
1.27492136279793	-6.53886748666032
1.33970212248088	-6.57749172299093
1.40670612447078	-6.6152180383654
1.47598054731324	-6.65198564357686
1.54757200525604	-6.68773088404998
1.62152634246052	-6.72238723734791
1.69788840820213	-6.75588532161251
1.77670181207077	-6.78815291546149
1.85800865824282	-6.81911498970353
1.94184925799775	-6.84869375103506
2.02826181980353	-6.87680869765087
2.11728211650669	-6.90337668643991
2.20894312944569	-6.92831201115341
2.30327466966991	-6.95152649063625
2.40030297690056	-6.9729295659191
2.50005029741853	-6.99242840469797
2.60253444270902	-7.00992801150282
2.70776833142779	-7.02533134170639
2.81575951806511	-7.0385394174758
2.926509712546	-7.04945144385546
3.04001429588567	-7.05796492341249
3.1562618378698	-7.06397576829919
3.27523362349574	-7.06737840919432
3.39690319553102	-7.06806590137324
3.52123592095567	-7.06593002909839
3.64818858919578	-7.06086141057002
3.77770904988018	-7.05274960677017
3.90973589733262	-7.04148323858427
4.04419820814552	-7.02695011750606
4.18101533699675	-7.00903739592814
4.32009677442683	-6.98763174340714
4.46134206867599	-6.96261955530682
4.60464081199537	-6.9338871998279
4.74987269021024	-6.90132130862994
4.89690759283739	-6.8648091150759
5.04560577984222	-6.82423884265344
5.19581810023289	-6.77950014444671
5.34738625716834	-6.73048459275906
5.50014311410679	-6.6770862162375
5.65391303670947	-6.61920208022826
5.8085122656854	-6.55673290468769
5.9637493164407	-6.48958371284549
6.11942540219595	-6.41766450300002
6.2753348780778	-6.34089093532728
6.43126570450007	-6.25918502538547
6.58699992886927	-6.17247583606397
6.74231418523631	-6.08070016001123
6.89698021194677	-5.98380318503079
7.05076538760875	-5.88173913550594
7.20343328580477	-5.77447188355821
7.35474424893865	-5.66197552431965
7.50445598144991	-5.54423491037592
7.65232416237415	-5.42124614109222
7.79810307690347	-5.29301700315156
7.9415462662298	-5.15956735920747
8.08240719456195	-5.02092948207761
8.22043993180976	-4.87714833238019
8.35539985004562	-4.7282817779474
8.48704433149392	-4.57440075374256
8.61513348547564	-4.41558936136701
8.73943087145104	-4.25194490757457
8.85970422506562	-4.08357788152173
8.97572618391305	-3.91061187077533
9.08727500958532	-3.73318341638089
9.19413530248281	-3.55144180756753
9.29609870580675	-3.36554881693233
9.39296459514539	-3.17567837720963
9.48454075009766	-2.98201620099123
9.57064400444385	-2.7847593450216
9.65110087147306	-2.58411572094845
9.72574814120642	-2.38030355466338
9.79443344640902	-2.17355079661736
9.85701579446045	-1.96409448574328
9.91336606234799	-1.75218006985687
9.96336745225636	-1.53806068564071
10.0069159054494	-1.32199640153727
10.0439204723694	-1.10425342708744
10.0743036371159	-0.885103292445365
10.0980015947094	-0.664822001977728
10.114964479787	-0.443689166013777
10.1251565456228	-0.22198711494683
10.128556292615	3.5527136788005E-15
10.128556292615	5.32907051820075E-15
10.1251565456229	0.221987114946834
10.114964479787	0.443689166013778
10.0980015947095	0.664822001977728
10.0743036371158	0.885103292445362
10.0439204723694	1.10425342708744
10.0069159054494	1.32199640153727
9.96336745225634	1.53806068564071
9.91336606234797	1.75218006985687
9.85701579446045	1.96409448574328
9.79443344640902	2.17355079661737
9.72574814120642	2.38030355466338
9.65110087147305	2.58411572094845
9.57064400444386	2.78475934502159
9.48454075009767	2.98201620099124
9.39296459514541	3.17567837720963
9.29609870580675	3.36554881693233
9.19413530248283	3.55144180756753
9.08727500958531	3.73318341638088
8.97572618391305	3.91061187077533
8.85970422506562	4.08357788152173
8.73943087145102	4.25194490757457
8.61513348547563	4.41558936136701
8.48704433149392	4.57440075374256
8.35539985004562	4.7282817779474
8.22043993180977	4.87714833238019
8.08240719456194	5.02092948207761
7.94154626622981	5.15956735920746
7.79810307690347	5.29301700315157
7.65232416237415	5.42124614109223
7.5044559814499	5.54423491037591
7.35474424893865	5.66197552431965
7.20343328580476	5.77447188355821
7.05076538760875	5.88173913550594
6.89698021194677	5.98380318503079
6.7423141852363	6.08070016001123
6.58699992886926	6.17247583606396
6.43126570450007	6.25918502538547
6.27533487807781	6.34089093532728
6.11942540219594	6.41766450300002
5.96374931644069	6.48958371284549
5.80851226568539	6.55673290468769
5.65391303670946	6.61920208022824
5.50014311410679	6.67708621623751
5.34738625716833	6.73048459275907
5.19581810023288	6.77950014444672
5.04560577984221	6.82423884265342
4.89690759283738	6.8648091150759
4.74987269021024	6.90132130862993
4.60464081199537	6.93388719982789
4.46134206867599	6.96261955530682
4.32009677442683	6.98763174340714
4.18101533699675	7.00903739592814
4.04419820814552	7.02695011750605
3.90973589733262	7.04148323858427
3.77770904988018	7.05274960677019
3.64818858919578	7.06086141057002
3.52123592095567	7.06593002909839
3.39690319553102	7.06806590137324
3.27523362349573	7.06737840919431
3.1562618378698	7.06397576829919
3.04001429588567	7.05796492341249
2.92650971254601	7.04945144385545
2.81575951806512	7.03853941747582
2.70776833142779	7.02533134170638
2.60253444270902	7.00992801150283
2.50005029741853	6.99242840469798
2.40030297690056	6.97292956591911
2.30327466966991	6.95152649063625
2.20894312944569	6.92831201115341
2.11728211650668	6.9033766864399
2.02826181980353	6.87680869765087
1.94184925799776	6.84869375103506
1.85800865824282	6.81911498970353
1.77670181207077	6.78815291546148
1.69788840820213	6.75588532161251
1.62152634246052	6.72238723734791
1.54757200525604	6.68773088404998
1.47598054731324	6.65198564357686
1.40670612447078	6.6152180383654
1.33970212248087	6.57749172299093
1.27492136279793	6.53886748666032
1.21231629037496	6.49940326598633
1.15183914449166	6.45915416729521
1.09344211362493	6.41817249765281
1.03707747534705	6.37650780375395
0.982697722201662	6.33420691780128
0.930255674467038	6.29131400950061
0.879704580671989	6.24787064331573
0.830998206683532	6.2039158401541
0.784090914139038	6.1594861426928
0.738937728949114	6.11461568359905
0.695494400552025	6.06933625594958
0.653717452556249	6.02367738520679
0.613564225364739	5.97766640216383
0.574992911333057	5.93132851632719
0.537962582973529	5.88468688926001
0.502433214678953	5.83776270746393
0.468365698402243	5.79057525442992
0.435721853692417	5.74314198153958
0.435721853692416	5.74314198153957
0.404464432452712	5.6954785775471
0.374557118753163	5.64759903641931
0.345964523997615	5.59951572335571
0.318652177714063	5.55123943885347
0.292586514207281	5.50277948072372
0.267734855283866	5.45414370400519
0.244065389232594	5.40533857875966
0.221547146217049	5.35636924577216
0.200149970213164	5.30723957021567
0.179844487602177	5.25795219337798
0.160602072509372	5.20850858258588
0.142394808961629	5.15890907950073
0.125195449922652	5.10915294699875
0.108977373254438	5.05923841489108
0.0937145346475566	5.00916272478099
0.0793814175625869	4.95892217440127
0.0659529802309517	4.90851216182067
0.0534045997772729	4.85792722995813
0.0417120135476818	4.80716111189278
0.0308512577619656	4.75620677750957
0.0207986036523309	4.70505648207117
0.0115304913105673	4.65370181735652
0.00302346153968099	4.6021337660523
-0.0047459139023776	4.55034276012408
-0.0118011031694492	4.49831874392391
-0.0181656856772507	4.4460512428087
-0.0238634231603818	4.39352943804175
-0.028918329490932	4.34074224872411
-0.0333547381271052	4.28767842144489
-0.0371973658596115	4.23432662824411
-0.0404713713149888	4.18067557333956
-0.0432024064658045	4.12671410887297
-0.0454166591993079	4.07243135967462
-0.0471408848231435	4.01781685672211
-0.0484024242561692	3.96286067857851
-0.0492292065848658	3.90755359963691
-0.0496497336840628	3.85188724348028
-0.0496930447279568	3.79585423910202
-0.0493886586764969	3.73944837714403
-0.0487664932315899	3.68266476272667
-0.0478567593303362	3.62549996090775
-0.0466898309800907	3.56795213036034
-0.045296091132311	3.51002114055378
-0.0437057553112484	3.45170866760942
-0.0419486758155563	3.3930182641287
-0.040054130434009	3.33395539869297
-0.0380506006852396	3.27452746142884
-0.0359655455204713	3.21474373301703
-0.0338251771331752	3.15461531576292
-0.0316542459214074	3.09415502678593
-0.0294758416897183	3.03337725493565
-0.0273112178253226	2.97229778460325
-0.0251796444391752	2.91093359105381
-0.0230982953644856	2.84930261314973
-0.0210821725232116	2.78742351027266
-0.0191440696023786	2.72531541081469
-0.0172945753400176	2.66299765976281
-0.0155421151211025	2.60048957264881
-0.0138930281347215	2.53781020251511
-0.0123516761320939	2.47497812562429
-0.0109205789113322	2.41201125050057
-0.00960057106838798	2.34892665363147
-0.00839097429485158	2.28574044387085
-0.00728977954565817	2.22246765635258
-0.0062938336988305	2.15912217561535
-0.00539902582804743	2.09571668669821
-0.00460046884536429	2.03226265222079
-0.00389267298677442	1.96877031291842
-0.0032697083534766	1.90524870875201
-0.00272535444385061	1.84170571753733
-0.00225323528134992	1.77814810801009
-0.00184693934056639	1.71458160433329
-0.00150012398440635	1.6510109592309
-0.00120660454599012	1.58744003316882
-0.000960428521731653	1.52387187727603
-0.000755935593221476	1.46030881798576
-0.000587804375421231	1.3967525416614
-0.000451086907285501	1.33320417774539
-0.000341231970190225	1.26966437922188
-0.000254098349872757	1.20613339941214
-0.000185959158755865	1.14261116432424
-0.000133498316183991	1.07909733995434
-9.38002506316344E-05	1.01559139408893
-6.43338468186973E-05	0.952092652287538
-4.29316147734516E-05	0.88860034783665
-2.77650111668379E-05	0.825113665561574
-1.73167967938786E-05	0.761631779466497
-1.03512689406624E-05	0.698153884247024
-5.8831638101947E-06	0.634679220786634
-3.14598161915396E-06	0.571207095810576
-1.56044451149156E-06	0.507736895929551
-7.03754506537173E-07	0.444268096361649
-2.80273632917901E-07	0.380800264675369
-9.42006038778295E-08	0.317333059948876
-2.47667783167628E-08	0.253866227790567
-4.41803994373175E-09	0.190399591713027
-3.88500429256581E-10	0.126933041395414
-6.07724636629729E-12	0.0634665184074415
5.87837566244211E-16	-1.56586315875975E-15

==> vonneumann_uniform_p2.txt <==
real_uniform_p2	imag_uniform_p2
0.970267213186098	-2.62962906578132
0.912324812523949	-2.59589825200183
0.85642977463927	-2.56028923774566
0.802595339654857	-2.52292315850062
0.750827696418804	-2.48391718739437
0.701126441039811	-2.44338416674928
0.653485047275207	-2.40143228928938
0.607891343052856	-2.35816482843384
0.564327987645779	-2.31367991654052
0.522772944317633	-2.26807036945156
0.483199943606958	-2.22142355525086
0.445578932806528	-2.17382130477701
0.40987650760874	-2.12533986115061
0.376056322316803	-2.07604986537569
0.344079475452717	-2.02601637496204
0.313904868016608	-1.97529891249054
0.28548953205877	-1.92395154110516
0.258788927609216	-1.87202296406339
0.233757206365023	-1.81955664570895
0.210347440861914	-1.76659095154684
0.188511818155194	-1.71315930549927
0.168201797311887	-1.65929036290329
0.149368230281397	-1.60500819837614
0.13196144598163	-1.55033250832549
0.11593129773372	-1.49527882861865
0.101227174530808	-1.43985876874783
0.0877979770732681	-1.38408026473402
0.075592060092753	-1.32794785398999
0.0645571432794694	-1.27146297639336
0.0546401941910308	-1.2146243068658
0.0457872879356247	-1.15742812575514
0.0379434502699799	-1.09986873417574
0.0310524931116346	-1.0419389220419
0.0250568543923206	-0.983630496629385
0.0198974576861248	-0.924934878860659
0.0155136110615537	-0.865843772796072
0.0118429689296712	-0.80634991063742
0.00882158490239693	-0.746447870498749
0.00638408720148209	-0.686134956907773
0.00446401004915231	-0.62541212427088
0.00299431352635948	-0.564284911499673
0.0019081192202024	-0.502764342330135
0.00113967825661679	-0.440867731977485
0.000625571110867029	-0.378619328923959
0.00030611493064675	-0.316050713863913
0.000126925503441455	-0.253200879525908
4.0550810018164E-05	-0.190115928234244
8.0664562502053E-06	-0.126848350149971
5.06302338075526E-07	-0.0634558830540027
0.0	-2.44929359829471E-16
0.0	0.0
5.06302338075526E-07	0.0634558830540027
8.0664562502053E-06	0.12684835014997
4.0550810018164E-05	0.190115928234243
0.000126925503441511	0.253200879525907
0.00030611493064675	0.316050713863913
0.000625571110866974	0.378619328923959
0.00113967825661679	0.440867731977484
0.00190811922020229	0.502764342330135
0.00299431352635937	0.564284911499673
0.0044640100491522	0.625412124270879
0.00638408720148198	0.686134956907773
0.00882158490239693	0.746447870498749
0.0118429689296711	0.80634991063742
0.0155136110615542	0.865843772796072
0.0198974576861251	0.924934878860659
0.0250568543923206	0.983630496629385
0.0310524931116345	1.0419389220419
0.03794345026998	1.09986873417574
0.0457872879356247	1.15742812575513
0.0546401941910308	1.2146243068658
0.0645571432794693	1.27146297639335
0.075592060092753	1.32794785398999
0.0877979770732679	1.38408026473402
0.101227174530808	1.43985876874783
0.11593129773372	1.49527882861865
0.13196144598163	1.55033250832549
0.149368230281397	1.60500819837614
0.168201797311886	1.65929036290329
0.188511818155193	1.71315930549927
0.210347440861914	1.76659095154684
0.233757206365023	1.81955664570895
0.258788927609216	1.87202296406339
0.285489532058769	1.92395154110516
0.313904868016608	1.97529891249054
0.344079475452717	2.02601637496204
0.376056322316803	2.07604986537569
0.409876507608741	2.12533986115061
0.445578932806528	2.17382130477701
0.483199943606958	2.22142355525086
0.522772944317631	2.26807036945156
0.564327987645779	2.31367991654052
0.607891343052857	2.35816482843384
0.653485047275208	2.40143228928938
0.701126441039812	2.44338416674928
0.750827696418803	2.48391718739437
0.802595339654857	2.52292315850062
0.85642977463927	2.56028923774566
0.912324812523949	2.59589825200183
0.970267213186098	2.62962906578132
1.03023624443072	2.66135699927939
1.09220326490297	2.69095429530601
1.15613133668434	2.71829063371901
1.22197487345974	2.74323369128716
1.2896793299667	2.7656497442358
1.35918093817428	2.78540431007495
1.43040649529272	2.80236282469599
1.50327320829222	2.81639135016125
1.57768859911924	2.82735730811393
1.65355047425253	2.83513023331433
1.73074696165026	2.83958254147147
1.80915661751772	2.8405903052933
1.88864860468494	2.83803403252947
1.96908294373791	2.83179943972995
2.05031083740962	2.82177821549288
2.13217506811728	2.80786876712531
2.21451046794123	2.7899769448896
2.29714445978501	2.76801673835472
2.37989766794185	2.74191093981353
2.46258459582066	2.7115917702615
2.54501436815477	2.67700146405921
2.62699153462292	2.63809280911807
2.70831693144532	2.59482964025707
2.78878859716158	2.54718728427743
2.86820273843147	2.49515295629253
2.94635474129293	2.43872610793084
3.02304022282774	2.37791872919527
3.09805611757418	2.3127556070022
3.17120179222996	2.2432745447169
3.24228018113724	2.16952654830987
3.31109893365625	2.09157598602024
3.37747156273191	2.00950072953026
3.44121858166105	1.92339228548948
3.50216861321818	1.8333559265789
3.56015945188507	1.739510830911
3.61503905602297	1.64199023708783
3.66666644262746	1.54094161929495
3.71491245320267	1.43652688198086
3.7596603559175	1.32892256659431
3.80080624748191	1.21832005332552
3.83825921930482	1.10492572895527
3.87194125784958	0.988961078430604
3.90178686003	0.870662644066657
3.92774236190521	0.750281784584286
3.9497650028103	0.6280841595624
3.96782177589291	0.504348866706987
3.98188814645269	0.379367172594654
3.99194674637455	0.253440803723721
3.99798617016955	0.126879802710567
4.0	4.89858719658941E-16
4.0	0.0
3.99798617016955	-0.126879802710567
3.99194674637455	-0.253440803723719
3.98188814645269	-0.379367172594654
3.96782177589291	-0.504348866706987
3.9497650028103	-0.6280841595624
3.92774236190521	-0.750281784584287
3.90178686003	-0.870662644066656
3.87194125784958	-0.988961078430604
3.83825921930482	-1.10492572895527
3.80080624748191	-1.21832005332552
3.7596603559175	-1.32892256659431
3.71491245320267	-1.43652688198086
3.66666644262746	-1.54094161929495
3.61503905602297	-1.64199023708783
3.56015945188507	-1.73951083091099
3.50216861321818	-1.8333559265789
3.44121858166105	-1.92339228548948
3.37747156273191	-2.00950072953026
3.31109893365625	-2.09157598602024
3.24228018113724	-2.16952654830987
3.17120179222996	-2.2432745447169
3.09805611757418	-2.3127556070022
3.02304022282774	-2.37791872919527
2.94635474129293	-2.43872610793084
2.86820273843147	-2.49515295629253
2.78878859716158	-2.54718728427743
2.70831693144532	-2.59482964025707
2.62699153462292	-2.63809280911807
2.54501436815477	-2.67700146405921
2.46258459582066	-2.7115917702615
2.37989766794185	-2.74191093981353
2.29714445978501	-2.76801673835472
2.21451046794123	-2.7899769448896
2.13217506811728	-2.80786876712531
2.05031083740962	-2.82177821549288
1.96908294373791	-2.83179943972995
1.88864860468494	-2.83803403252947
1.80915661751772	-2.8405903052933
1.73074696165025	-2.83958254147147
1.65355047425254	-2.83513023331433
1.57768859911924	-2.82735730811393
1.50327320829222	-2.81639135016125
1.43040649529272	-2.80236282469599
1.35918093817428	-2.78540431007495
1.2896793299667	-2.7656497442358
1.22197487345974	-2.74323369128716
1.15613133668434	-2.71829063371901
1.09220326490297	-2.69095429530601
1.03023624443072	-2.66135699927939
0.970267213186098	-2.62962906578132

==> vonneumann_uniform_p3.txt <==
real_uniform_p3	imag_uniform_p3
5.02910930692254E-16	-3.8395355551443E-16
-7.50586570950321E-08	-0.0634665157122536
-1.19824554889751E-06	-0.126932955206273
-6.04334960310939E-06	-0.190398937942359
-1.89989238264735E-05	-0.253863477175488
-4.60656992687644E-05	-0.317324683261618
-9.47112410400468E-05	-0.380779475520513
-0.000173680503799966	-0.444223306899148
-0.000292761103768446	-0.507649906764726
-0.000462502685121115	-0.571051048364888
-0.000693890790331332	-0.634416348710339
-0.000997977192806693	-0.697733109714335
-0.00138547072049393	-0.760986210186912
-0.00186629513971323	-0.824158058530522
-0.00244912355471175	-0.887228615516733
-0.0031409018041197	-0.950175495163277
-0.00394637621226243	-1.01297414935951
-0.0048676434280411	-1.07559813848525
-0.00590374157392857	-1.13801948594411
-0.00705030217259743	-1.20020910955045
-0.00829928104757803	-1.26213731747887
-0.00963878348914262	-1.32377435153155
-0.0110529945228557	-1.38509095637478
-0.0125222194236336	-1.44605895067679
-0.0140230331906275	-1.50665177514669
-0.0155285311797713	-1.56684499352052
-0.01700866716237	-1.62661672549986
-0.0184306603483686	-1.68594799520667
-0.0197594498240951	-1.74482298435865
-0.0209581736188551	-1.80322918546667
-0.0219886501988709	-1.86115745627526
-0.0228118423416675	-1.91860198186236
-0.0233882866664165	-1.97556015489404
-0.0236784761118996	-2.03203238729067
-0.0236431868943906	-2.08802186797933
-0.0232437455406539	-2.1435342816112
-0.022442235176973	-2.19857750233672
-0.0212016431813502	-2.25316127523004
-0.0194859544971575	-2.30729689601539
-0.0172601963765841	-2.36099689761775
-0.0144904411450218	-2.41427474993847
-0.011143773863794	-2.46714457728613
-0.00718823164164629	-2.51962089616379
-0.00259272092608691	-2.57171837466987
0.00267308149911883	-2.62345161362158
0.00863883878530586	-2.67483494864009
0.0153336712643536	-2.72588227181689
0.0227862770831476	-2.77660687117175
0.0310250532992496	-2.82702128587641
0.0400782150955944	-2.87713717511511
0.0499739112775211	-2.92696519845171
0.0607403346396088	-2.9765149056427
0.072405826135763	-3.02579463395484
0.0849989720609863	-3.07481141119549
0.0985486936645739	-3.12357086282983
0.113084328771678	-3.1720771217332
0.128635705100642	-3.22033273929912
0.145233205036531	-3.26833859679354
0.162907821662782	-3.31609381600712
0.181691205870187	-3.36359566841182
0.201615704360715	-3.41083948217383
0.222714388347586	-3.45781854651282
0.245021072726811	-3.50452401302931
0.268570325462615	-3.55094479374761
0.293397466892445	-3.59706745574431
0.319538558619514	-3.64287611235086
0.347030381624066	-3.68835231103756
0.375910403190869	-3.73347491820333
0.406216732221593	-3.77822000121466
0.437988062478314	-3.8225607081575
0.471263603290136	-3.86646714588874
0.506082997249926	-3.90990625709929
0.542486224434141	-3.95284169723003
0.580513492696687	-3.99523371221307
0.620205113618926	-4.0370390181454
0.661601363743491	-4.07821068413842
0.704742330780073	-4.11869801972412
0.74966774454785	-4.15844646833708
0.796416792511852	-4.19739750852696
0.845027919879634	-4.23548856469064
0.895538614349838	-4.2726529292412
0.947985175744975	-4.30881969825319
1.00240247091585	-4.34391372273663
1.05882367447291	-4.37785557779308
1.11727999607797	-4.41056155199506
1.17780039521541	-4.44194365940014
1.24041128455149	-4.47190967666278
1.30513622317891	-4.5003632077356
1.37199560122692	-4.52720377865592
1.44100631748819	-4.55232696488907
1.51218145186651	-4.5756245536445
1.58552993457649	-4.59698474349047
1.66105621412011	-4.61629238346444
1.73875992611788	-4.63342925370437
1.8186355650758	-4.64827438940656
1.90067216111694	-4.66070444964093
1.98485296359155	-4.67059413221887
2.07115513329823	-4.67781663540113
2.15954944479937	-4.68224416674397
2.25	-4.6837484987988
2.25	-4.6837484987988
2.3424639537874	-4.68220157068828
2.43689125211653	-4.67747613376861
2.53322438249534	-4.66944643863693
2.63139813641053	-4.65798895964652
2.73133938288252	-4.64298315184344
2.83296685210708	-4.62431223384419
2.93619092809706	-4.60186398865446
3.04091344945749	-4.57553157282621
3.14702751798743	-4.54521432273521
3.25441731577109	-4.51081854523337
3.3629579328469	-4.47225827862813
3.47251520943651	-4.4294560090308
3.58294559903109	-4.3823433267898
3.69409606125478	-4.33086150817517
3.80580399615495	-4.27496200888212
3.91789723412885	-4.21460685838308
4.03019409773951	-4.14976894769895
4.14250355282707	-4.0804322076636
4.25462546623088	-4.00659167995586
4.36635098583967	-3.92825348865585
4.47746305546787	-3.84543472531895
4.58773707230808	-3.7581632649745
4.69694168874255	-3.66647753350859
4.8048397536234	-3.57042624817473
4.91118938139565	-3.47006815229876
5.01574513132247	-3.36547176266514
5.11825927418751	-3.25671514390429
5.21848312063935	-3.14388571895542
5.31616838401875	-3.02708011898201
5.41106855103798	-2.90640407059691
5.5029402358132	-2.78197231345688
5.59154449608132	-2.65390853760063
5.67664809448784	-2.52234532753133
5.75802469214099	-2.3874240990063
5.83545596578587	-2.24929501466394
5.90873264365965	-2.10811686576516
5.97765545816086	-1.96405690917813
6.04203601582533	-1.81729065101372
6.10169758675865	-1.66800157077669
6.15647581670467	-1.51638078233613
6.20621936543598	-1.3626266302944
6.25079047526004	-1.20694422235717
6.29006547325752	-1.04954490003586
6.32393521051512	-0.89064565143729
6.35230544116462	-0.730468471031173
6.37509714356007	-0.569239672165142
6.39224678545749	-0.407189158756443
6.40370653463424	-0.244549663070465
6.40944441601007	-0.0815559568346638
6.40944441601008	0.0815559568346633
6.40370653463424	0.244549663070465
6.39224678545749	0.407189158756443
6.37509714356008	0.569239672165143
6.35230544116462	0.730468471031176
6.32393521051511	0.890645651437294
6.29006547325752	1.04954490003586
6.25079047526004	1.20694422235717
6.20621936543599	1.3626266302944
6.15647581670467	1.51638078233613
6.10169758675865	1.66800157077668
6.04203601582532	1.81729065101373
5.97765545816087	1.96405690917813
5.90873264365965	2.10811686576516
5.83545596578588	2.24929501466394
5.75802469214099	2.3874240990063
5.67664809448784	2.52234532753133
5.59154449608133	2.65390853760063
5.5029402358132	2.78197231345688
5.41106855103798	2.90640407059691
5.31616838401876	3.02708011898202
5.21848312063936	3.14388571895542
5.11825927418752	3.25671514390429
5.01574513132247	3.36547176266515
4.91118938139565	3.47006815229875
4.8048397536234	3.57042624817473
4.69694168874255	3.66647753350859
4.58773707230807	3.7581632649745
4.47746305546786	3.84543472531895
4.36635098583967	3.92825348865585
4.25462546623089	4.00659167995586
4.14250355282707	4.0804322076636
4.03019409773951	4.14976894769896
3.91789723412885	4.21460685838308
3.80580399615495	4.27496200888212
3.69409606125478	4.33086150817517
3.58294559903109	4.3823433267898
3.47251520943651	4.42945600903081
3.36295793284691	4.47225827862812
3.25441731577109	4.51081854523337
3.14702751798743	4.54521432273521
3.04091344945749	4.57553157282621
2.93619092809706	4.60186398865447
2.83296685210708	4.62431223384419
2.73133938288252	4.64298315184344
2.63139813641053	4.65798895964652
2.53322438249534	4.66944643863693
2.43689125211653	4.67747613376861
2.3424639537874	4.68220157068828
2.25	4.6837484987988
2.25	4.6837484987988
2.15954944479937	4.68224416674397
2.07115513329822	4.67781663540113
1.98485296359155	4.67059413221887
1.90067216111694	4.66070444964093
1.8186355650758	4.64827438940656
1.73875992611788	4.63342925370438
1.66105621412011	4.61629238346444
1.58552993457649	4.59698474349047
1.51218145186651	4.5756245536445
1.44100631748819	4.55232696488907
1.37199560122692	4.52720377865592
1.30513622317891	4.5003632077356
1.24041128455149	4.47190967666278
1.17780039521541	4.44194365940015
1.11727999607797	4.41056155199506
1.05882367447291	4.37785557779308
1.00240247091585	4.34391372273663
0.947985175744973	4.30881969825319
0.895538614349839	4.2726529292412
0.845027919879634	4.23548856469064
0.796416792511851	4.19739750852696
0.74966774454785	4.15844646833708
0.704742330780073	4.11869801972412
0.661601363743491	4.07821068413842
0.620205113618926	4.03703901814541
0.580513492696687	3.99523371221307
0.542486224434141	3.95284169723003
0.506082997249925	3.90990625709929
0.471263603290136	3.86646714588874
0.437988062478314	3.8225607081575
0.406216732221593	3.77822000121466
0.37591040319087	3.73347491820333
0.347030381624065	3.68835231103756
0.319538558619515	3.64287611235086
0.293397466892445	3.59706745574431
0.268570325462614	3.55094479374762
0.245021072726811	3.50452401302931
0.222714388347584	3.45781854651282
0.201615704360714	3.41083948217383
0.181691205870186	3.36359566841182
0.162907821662783	3.31609381600712
0.145233205036532	3.26833859679355
0.128635705100638	3.22033273929912
0.113084328771677	3.1720771217332
0.098548693664575	3.12357086282983
0.084998972060984	3.07481141119548
0.0724058261357655	3.02579463395484
0.0607403346396041	2.97651490564269
0.0499739112775218	2.92696519845171
0.0400782150955952	2.87713717511511
0.0310250532992489	2.82702128587641
0.0227862770831437	2.77660687117175
0.0153336712643519	2.72588227181688
0.00863883878530517	2.67483494864009
0.00267308149911897	2.62345161362158
-0.00259272092608406	2.57171837466987
-0.00718823164164413	2.51962089616379
-0.0111437738637921	2.46714457728613
-0.0144904411450178	2.41427474993846
-0.0172601963765839	2.36099689761775
-0.0194859544971564	2.30729689601539
-0.0212016431813506	2.25316127523004
-0.0224422351769733	2.19857750233672
-0.0232437455406525	2.1435342816112
-0.0236431868943897	2.08802186797933
-0.0236784761118986	2.03203238729067
-0.0233882866664175	1.97556015489404
-0.0228118423416675	1.91860198186236
-0.0219886501988707	1.86115745627526
-0.020958173618856	1.80322918546667
-0.0197594498240977	1.74482298435865
-0.0184306603483696	1.68594799520667
-0.0170086671623705	1.62661672549986
-0.0155285311797708	1.56684499352053
-0.0140230331906275	1.50665177514669
-0.0125222194236341	1.44605895067679
-0.0110529945228572	1.38509095637479
-0.00963878348914406	1.32377435153155
-0.00829928104757803	1.26213731747887
-0.00705030217259639	1.20020910955045
-0.00590374157393026	1.13801948594411
-0.00486764342804162	1.07559813848525
-0.00394637621226243	1.01297414935951
-0.00314090180412008	0.950175495163275
-0.00244912355471246	0.887228615516731
-0.00186629513971484	0.824158058530522
-0.00138547072049358	0.76098621018691
-0.0009979771928076	0.697733109714335
-0.000693890790331959	0.634416348710337
-0.000462502685123929	0.571051048364884
-0.000292761103768981	0.507649906764725
-0.000173680503798878	0.44422330689915
-9.47112410408254E-05	0.380779475520515
-4.60656992687644E-05	0.317324683261618
-1.89989238265902E-05	0.253863477175487
-6.04334960166333E-06	0.190398937942357
-1.19824554966306E-06	0.126932955206271
-7.50586570950321E-08	0.0634665157122536
-4.02395175144749E-16	-1.69287135234139E-16
5.02910930692254E-16	-3.8395355551443E-16

==> vonneumann_uniform_p4.txt <==
real_uniform_p4	imag_uniform_p4
-5.54373241071833E-15	2.08851496093891E-15
-4.87096309467495E-15	-7.76820928201589E-16
-1.24040374914306E-11	-0.0634665185669603
-7.93380456765064E-10	-0.126933046490475
-9.02505579356688E-09	-0.190399630283044
-5.06144586255018E-08	-0.253866389614347
-1.92618701620039E-07	-0.317333551018264
-5.73486316007304E-07	-0.380801478195327
-1.44117354263603E-06	-0.444270697841951
-3.19858580069131E-06	-0.507741919988484
-6.45569616274041E-06	-0.571216051885304
-1.20876050895688E-05	-0.634694204535666
-2.12977270939175E-05	-0.698177691032754
-3.56852186654986E-05	-0.761668015912412
-5.73156935968355E-05	-0.82516685478068
-8.87942022412142E-05	-0.888676023513982
-0.000133339375347571	-0.952197436359826
-0.000194857543448209	-1.01573305228827
-0.000278015534502462	-1.07928480896174
-0.000388310717406328	-1.1428545437089
-0.000532136691439357	-1.20644390091412
-0.00071684281678114	-1.27005422527764
-0.000950785533552069	-1.33368644047689
-0.00124336912622441	-1.39734091288097
-0.00160507325769287	-1.46101730015922
-0.00204746422943848	-1.52471438490171
-0.00258318653434826	-1.58842989376047
-0.00322593087822851	-1.65216030315046
-0.0039903744860052	-1.71590063324555
-0.00489208922467975	-1.77964423288888
-0.00594741292423377	-1.84338255912431
-0.00717327933500255	-1.90710495634835
-0.00858700251122595	-1.97079844156108
-0.0102060121546136	-2.03444750381313
-0.0120475376878655	-2.09803392761803
-0.0141282406458428	-2.16153665169494
-0.0164637974345883	-2.22493167574444
-0.0190684376239957	-2.28819202881035
-0.0219544466428731	-2.3512878128795
-0.0251316458637364	-2.41418633444102
-0.0286068673074082	-2.47685233452247
-0.0323834441492308	-2.5392483240767
-0.036460741353097	-2.60133502649057
-0.0408337525316499	-2.663071922603
-0.0454927890011237	-2.72441788636718
-0.0504232845768446	-2.78533189181365
-0.0556057347968895	-2.84577376508561
-0.0610157821521819	-2.9057049499154
-0.0666244500852655	-2.96508925179983
-0.0723985188573202	-3.02389352588757
-0.0783010269306289	-3.0820882764206
-0.0842918733557263	-3.13964814125153
-0.0903284907085321	-3.19655224285525
-0.0963665549911469	-3.25278439643408
-0.102360698775683	-3.30833317511144
-0.108265196501904	-3.36319184080385
-0.114034595667799	-3.41735815635112
-0.119624273901736	-3.47083409937181
-0.124990908747182	-3.52362550094072
-0.130092853672346	-3.57574163269612
-0.134890419755924	-3.62719476473637
-0.139346067323473	-3.67799971413501
-0.143424515353535	-3.72817340059282
-0.147092778749109	-3.77773442211139
-0.150320144712838	-3.82670265998372
-0.153078099679212	-3.87509891911433
-0.155340217777325	-3.92294460686204
-0.157082020846962	-3.97026145131351
-0.158280818806783	-4.01707125814657
-0.158915537832039	-4.06339570399024
-0.158966542459443	-4.1092561633627
-0.158415456475517	-4.15467356579523
-0.157244986312217	-4.19966827954865
-0.155438749691278	-4.2442600183299
-0.152981111434106	-4.28846776755846
-0.149857027679993	-4.33230972696547
-0.146051899219297	-4.37580326659338
-0.14155143423329	-4.41896489357325
-0.13634152042064	-4.46181022736738
-0.130408106263841	-4.50435398146515
-0.123737091032428	-4.5466099497985
-0.116314223017848	-4.58859099639818
-0.10812500543607	-4.6303090470384
-0.0991546094081213	-4.67177508181654
-0.0893877934268124	-4.71299912778794
-0.0788088287343343	-4.75399025092432
-0.0674014300636083	-4.79475654679115
-0.0551486912335605	-4.83530512944671
-0.0420330251306669	-4.87564211815602
-0.0280361076545249	-4.91577262158934
-0.0131388252520298	-4.95570071923875
0.002678774288282	-4.99542943984113
0.0194375280636933	-5.03496073664158
0.0371592015433053	-5.07429545937213
0.0558665295050239	-5.11343332285539
0.0755832545736278	-5.15237287217519
0.0963341634688398	-5.19111144438648
0.118145121032369	-5.22964512676552
0.141043102064472	-5.26796871163123
0.165056220962694	-5.30607564779845
0.19021375911854	-5.34395798875654
0.190213759118541	-5.34395798875654
0.216546189991003	-5.38160633770192
0.244085201739309	-5.41900978959174
0.272863717259833	-5.45615587042889
0.30291591143432	-5.49303047403706
0.334277225356776	-5.52961779663789
0.36698437726481	-5.56590026960288
0.401075369856623	-5.60185849081941
0.436589493626421	-5.63747115518476
0.473567325797842	-5.67271498482406
0.512050724375433	-5.70756465971792
0.552082816767184	-5.74199274952282
0.593707982354308	-5.77596964747241
0.636971828296386	-5.80946350735869
0.681921157757484	-5.84244018470823
0.728603929620097	-5.87486318338696
0.777069208614891	-5.90669360898516
0.827367104632867	-5.93789013044701
0.879548699798891	-5.96840895151055
0.933665961669244	-5.99820379360686
0.989771640667757	-6.02722589192023
1.04791914959532	-6.05542400632282
1.10816242273526	-6.08274444885134
1.1705557517376	-6.10913112927082
1.23515359510574	-6.13452562005107
1.30201035774359	-6.15886724173878
1.37118013667282	-6.18209316921885
1.44271642872868	-6.20413855869457
1.51667179583558	-6.22493669435679
1.59309748340536	-6.24441915264082
1.67204298756733	-6.26251598068422
1.75355556741443	-6.27915588411739
1.83767969933006	-6.29426641768694
1.92445647184536	-6.30777417051537
2.013922921453	-6.31960493616677
2.10611131243217	-6.32968385630046
2.20104836702718	-6.33793552577644
2.29875445620007	-6.34428404689609
2.39924276547227	-6.34865302129186
2.50251845478672	-6.35096547006608
2.60857783544252	-6.35114367628783
2.71740759046019	-6.34910894890403
2.82898406665832	-6.3447813133327
2.94327266673004	-6.33807914106808
3.06022736730677	-6.3289187378979
3.1797903842402	-6.31721391699426
3.30189199930547	-6.30287558830463
3.42645055376987	-6.28581139852992
3.55337260463995	-6.26592545596068
3.68255322995161	-6.24311817134535
3.81387646128489	-6.21728624001249
3.94721581568615	-6.18832278229718
4.08243489596348	-6.15611764986901
4.21938802807032	-6.12055789589511
4.35792090677742	-6.08152839811743
4.49787122548529	-6.03891261668609
4.63906927207409	-5.99259346347005
4.78133847929894	-5.94245425672237
4.9244959246636	-5.88837973427186
5.06835278036614	-5.83025709949093
5.21271471843471	-5.76797707667412
5.35738227940257	-5.70143495565633
5.50215121481893	-5.63053160904304
5.6468128146977	-5.55517446895729
5.79115423087729	-5.47527845346138
5.93495880643738	-5.39076683563441
6.07800642002279	-5.30157205060429
6.22007385235887	-5.20763643764481
6.36093518056902	-5.10891291579278
6.50036220424302	-5.00536559238452
6.63812490563767	-4.89697030452981
6.77399194496944	-4.78371509391176
6.90773119050862	-4.66560061549112
7.03911028211604	-4.54264048076276
7.16789722596924	-4.41486153620763
7.29386101750003	-4.28230407754237
7.4167722889877	-4.14502200031802
7.53640397781185	-4.0030828873771
7.65253201104479	-3.85656803365807
7.76493600184303	-3.70557240884342
7.87339995296522	-3.55020455838788
7.97771296268976	-3.39058644353554
8.07766992841573	-3.22685322103976
8.17307224329915	-3.05915296343499
8.26372848139407	-2.88764632087277
8.34945506692617	-2.71250612572278
8.4300769235212	-2.53391694135018
8.50542809943339	-2.35207455671089
8.57535236506671	-2.16718542865276
8.63970377934603	-1.97946607406945
8.69834722177449	-1.78914241432382
8.75115888729873	-1.59644907463211
8.79802674139351	-1.40162864137839
8.83885093306582	-1.20493088060314
8.87354416376252	-1.00661192117944
8.90203201044093	-0.806933406446012
8.92425320132884	-0.606161618306818
8.94015984315365	-0.404566578024721
8.94971759886386	-0.202421128126993
8.95290581509619	8.88178419700125E-16
8.95290581509619	6.21724893790088E-15
8.94971759886386	0.202421128126993
8.94015984315365	0.404566578024721
8.92425320132884	0.606161618306822
8.90203201044094	0.806933406446011
8.87354416376252	1.00661192117944
8.83885093306582	1.20493088060314
8.79802674139351	1.40162864137839
8.75115888729875	1.59644907463212
8.69834722177449	1.78914241432382
8.63970377934602	1.97946607406946
8.5753523650667	2.16718542865276
8.50542809943337	2.35207455671089
8.43007692352118	2.53391694135016
8.34945506692617	2.71250612572279
8.26372848139407	2.88764632087278
8.17307224329915	3.05915296343499
8.07766992841573	3.22685322103975
7.97771296268975	3.39058644353554
7.87339995296522	3.55020455838788
7.76493600184303	3.70557240884342
7.6525320110448	3.85656803365807
7.53640397781184	4.00308288737709
7.41677228898771	4.14502200031802
7.29386101750003	4.28230407754237
7.16789722596924	4.41486153620763
7.03911028211604	4.54264048076276
6.90773119050863	4.66560061549112
6.77399194496943	4.78371509391176
6.63812490563768	4.89697030452981
6.50036220424301	5.00536559238452
6.36093518056902	5.10891291579278
6.22007385235888	5.20763643764481
6.0780064200228	5.3015720506043
5.93495880643738	5.39076683563442
5.7911542308773	5.47527845346139
5.6468128146977	5.55517446895729
5.50215121481892	5.63053160904305
5.35738227940258	5.70143495565633
5.21271471843471	5.76797707667412
5.06835278036613	5.83025709949091
4.92449592466361	5.88837973427188
4.78133847929893	5.94245425672237
4.6390692720741	5.99259346347006
4.49787122548529	6.03891261668608
4.35792090677743	6.08152839811743
4.21938802807032	6.12055789589512
4.08243489596348	6.15611764986901
3.94721581568614	6.18832278229718
3.81387646128488	6.21728624001249
3.68255322995161	6.24311817134536
3.55337260463995	6.26592545596068
3.42645055376987	6.28581139852992
3.30189199930546	6.30287558830462
3.1797903842402	6.31721391699426
3.06022736730678	6.32891873789791
2.94327266673004	6.33807914106809
2.82898406665831	6.34478131333271
2.71740759046019	6.34910894890403
2.60857783544252	6.35114367628783
2.50251845478671	6.35096547006608
2.39924276547227	6.34865302129186
2.29875445620007	6.34428404689611
2.20104836702718	6.33793552577643
2.10611131243217	6.32968385630046
2.01392292145299	6.31960493616677
1.92445647184535	6.30777417051537
1.83767969933006	6.29426641768695
1.75355556741443	6.27915588411739
1.67204298756732	6.26251598068422
1.59309748340535	6.24441915264082
1.51667179583559	6.22493669435679
1.44271642872867	6.20413855869457
1.37118013667282	6.18209316921885
1.3020103577436	6.15886724173878
1.23515359510574	6.13452562005107
1.1705557517376	6.10913112927082
1.10816242273526	6.08274444885133
1.04791914959532	6.05542400632282
0.989771640667757	6.02722589192023
0.933665961669243	5.99820379360686
0.879548699798892	5.96840895151055
0.827367104632864	5.93789013044701
0.777069208614891	5.90669360898516
0.7286039296201	5.87486318338696
0.681921157757486	5.84244018470823
0.636971828296387	5.80946350735869
0.593707982354309	5.77596964747241
0.55208281676718	5.74199274952282
0.51205072437543	5.70756465971792
0.473567325797838	5.67271498482406
0.436589493626421	5.63747115518476
0.401075369856621	5.60185849081941
0.366984377264809	5.56590026960289
0.334277225356776	5.52961779663789
0.302915911434321	5.49303047403706
0.272863717259831	5.4561558704289
0.244085201739309	5.41900978959174
0.216546189991003	5.38160633770192
0.190213759118543	5.34395798875654
0.19021375911854	5.34395798875653
0.165056220962694	5.30607564779845
0.141043102064474	5.26796871163124
0.118145121032369	5.22964512676551
0.0963341634688416	5.19111144438647
0.0755832545736278	5.15237287217519
0.0558665295050206	5.11343332285539
0.0371592015433119	5.07429545937214
0.0194375280636942	5.03496073664158
0.00267877428827826	4.99542943984112
-0.0131388252520292	4.95570071923875
-0.02803610765453	4.91577262158933
-0.0420330251306715	4.87564211815602
-0.0551486912335605	4.83530512944672
-0.0674014300636081	4.79475654679116
-0.078808828734333	4.75399025092432
-0.0893877934268124	4.71299912778794
-0.099154609408122	4.67177508181654
-0.108125005436072	4.6303090470384
-0.11631422301785	4.58859099639818
-0.123737091032428	4.5466099497985
-0.13040810626384	4.50435398146515
-0.136341520420641	4.46181022736738
-0.14155143423329	4.41896489357325
-0.146051899219297	4.37580326659338
-0.149857027679996	4.33230972696547
-0.152981111434108	4.28846776755846
-0.155438749691281	4.2442600183299
-0.157244986312219	4.19966827954865
-0.158415456475515	4.15467356579523
-0.158966542459437	4.1092561633627
-0.158915537832039	4.06339570399024
-0.158280818806776	4.01707125814657
-0.157082020846966	3.97026145131351
-0.155340217777317	3.92294460686204
-0.153078099679213	3.87509891911433
-0.150320144712836	3.82670265998372
-0.14709277874911	3.77773442211139
-0.143424515353534	3.72817340059283
-0.139346067323476	3.67799971413501
-0.134890419755926	3.62719476473637
-0.130092853672346	3.57574163269612
-0.124990908747181	3.52362550094072
-0.119624273901738	3.47083409937181
-0.1140345956678	3.41735815635112
-0.108265196501909	3.36319184080385
-0.102360698775684	3.30833317511144
-0.0963665549911457	3.25278439643409
-0.0903284907085318	3.19655224285524
-0.0842918733557273	3.13964814125152
-0.0783010269306258	3.0820882764206
-0.072398518857319	3.02389352588757
-0.0666244500852657	2.96508925179983
-0.0610157821521798	2.9057049499154
-0.0556057347968889	2.84577376508561
-0.0504232845768446	2.78533189181365
-0.0454927890011252	2.72441788636718
-0.0408337525316497	2.66307192260299
-0.0364607413530946	2.60133502649057
-0.0323834441492303	2.5392483240767
-0.0286068673074094	2.47685233452247
-0.0251316458637378	2.41418633444101
-0.0219544466428756	2.35128781287949
-0.019068437623995	2.28819202881035
-0.0164637974345876	2.22493167574444
-0.0141282406458423	2.16153665169494
-0.0120475376878665	2.09803392761803
-0.0102060121546118	2.03444750381313
-0.00858700251122595	1.97079844156108
-0.00717327933500431	1.90710495634835
-0.00594741292423467	1.84338255912431
-0.00489208922468112	1.77964423288888
-0.0039903744860005	1.71590063324555
-0.00322593087823082	1.65216030315046
-0.00258318653435405	1.58842989376048
-0.00204746422943848	1.52471438490171
-0.00160507325769257	1.46101730015922
-0.00124336912622366	1.39734091288097
-0.000950785533551743	1.33368644047689
-0.00071684281678114	1.27005422527764
-0.0005321366914375	1.20644390091412
-0.0003883107174067	1.1428545437089
-0.000278015534501656	1.07928480896173
-0.000194857543448209	1.01573305228827
-0.000133339375353364	0.952197436359824
-8.87942022417897E-05	0.88867602351398
-5.73156935974128E-05	0.825166854780679
-3.56852186708691E-05	0.761668015912409
-2.12977270926415E-05	0.698177691032751
-1.20876050893967E-05	0.634694204535665
-6.45569615900107E-06	0.571216051885303
-3.19858580138847E-06	0.507741919988484
-1.44117354202852E-06	0.444270697841948
-5.73486313887612E-07	0.380801478195326
-1.92618701620039E-07	0.317333551018264
-5.06144582124162E-08	0.253866389614348
-9.02505436751451E-09	0.190399630283043
-7.93379340200975E-10	0.126933046490474
-1.24040374914306E-11	0.0634665185669603
-5.54373241071833E-15	2.08851496093891E-15
